OGLE-BLAP-009 -- A Case Study for the Properties and Evolution of Blue Large-Amplitude Pulsators

Blue large-amplitude pulsators (BLAPs) make up a rare class of hot pulsating stars with effective temperatures of $\approx$30,000 K and surface gravities of 4.0 - 5.0 dex (cgs). The evolutionary origin and current status of BLAPs is not well understood, largely based on a lack of spectroscopic observations and no available mass constraints. However, several theoretical models have been proposed that reproduce their observed properties, including studies that identify them as pulsating helium-core pre-white dwarfs (He-core pre-WDs). We present here follow-up high-speed photometry and phase-resolved spectroscopy of one of the original 14 BLAPs, OGLE-BLAP-009, discovered during the Optical Gravitational Lensing Experiment. We aim to explore its pulsation characteristics and determine stellar properties such as mass and radius in order to test the consistency of these results with He-core pre-WD models. Using the mean atmospheric parameters found using spectroscopy, we fit a spectral energy distribution to obtain a preliminary estimate of the radius, luminosity and mass by making use of the Gaia parallax. We then compare the consistency of these results to He-core pre-WD models generated using MESA, with predicted pulsation periods implemented using GYRE. We find that our mass constraints are in agreement with a low-mass He-core pre-WD of $\approx$0.30 M$_{\odot}$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
